Zooming in on the Universe: In Search of Quantum Spacetime

This thesis investigates low-dimensional models of nonperturbative quantum gravity, with a special focus on Causal Dynamical Triangulations (CDT). We define the so-called curvature profile, a new quantum gravitational observable based on the quantum Ricci curvature. We subsequently study its coarse-graining capabilities on a class of regular, two-dimensional polygons with isolated curvature singularities, and we determine the curvature profile of (1+1)-dimensional CDT with toroidal topology. Next, we focus on CDT in 2+1 dimensions, intvestigating the behavior of the two-dimensional spatial slice geometries. We then turn our attention to matrix models, exploring a differential reformulation of the integrals over one- and two-matrix ensembles. Finally, we provide a hands-on introduction to computer simulations of CDT quantum gravity.

==> figures/ricci2d/asdf.txt <==
sh: convert: command not found


==> figures/ricci2d/triangulation-crossing-number/data/geometry-v2000-sl20-se1.dat <==
1000
16
9
17
14
19
16
16
12
13
1
18
10
17
12
17
12
17
2
16
13
0
10
2
16
6
14
16
15
12
0
0
11
14
19
10
11
15
14
16
12
17
12
0
11
1
13
1
1
8
2
19
10
12
9
9
18
10
6
13
12
17
18
11
14
7
11
1
14
13
0
16
7
3
1
16
15
6
10
0
9
12
16
7
10
7
19
10
13
9
2
16
7
13
9
9
14
10
11
2
1
15
16
0
11
13
5
2
10
14
3
15
8
14
0
13
9
13
16
12
12
16
11
16
18
1
1
15
0
12
12
11
17
9
7
13
2
9
19
8
18
14
16
8
2
10
17
0
18
13
6
17
10
1
10
11
17
5
13
3
6
17
14
14
11
16
13
18
2
14
17
11
10
14
1
15
13
16
12
6
17
14
12
3
10
13
13
19
19
2
0
6
18
18
6
1
3
10
2
17
7
17
19
14
10
19
17
9
17
9
3
15
15
1
8
1
0
10
10
0
0
11
5
13
4
13
18
18
17
15
12
11
19
14
17
14
13
11
15
10
16
10
5
6
13
12
15
14
15
14
1
13
0
1
19
8
7
15
7
17
12
11
4
12
18
17
17
6
14
15
6
14
12
15
14
0
8
18
10
3
0
9
15
13
9
12
4
4
15
9
16
15
15
14
13
11
18
11
15
16
6
1
17
16
13
11
17
18
12
7
14
0
13
2
0
9
14
16
11
6
3
7
18
12
10
13
19
7
7
13
13
9
13
15
10
19
8
0
13
15
14
5
16
7
11
10
12
15
10
13
10
3
4
17
6
2
10
13
15
19
15
14
11
13
19
7
13
13
18
18
9
12
14
5
19
3
14
12
2
13
15
15
10
16
19
15
13
8
12
16
15
7
14
5
9
11
9
19
13
0
19
17
15
14
13
10
15
15
11
8
15
15
1
17
15
14
7
12
4
10
1
3
1
16
12
7
16
16
14
14
16
18
3
11
14
2
12
18
19
13
11
18
19
10
16
18
18
3
6
19
6
4
16
14
16
17
0
11
13
13
8
15
8
11
10
7
10
14
15
12
7
14
14
18
11
4
18
9
10
17
19
11
9
0
15
6
15
3
17
19
11
14
18
17
6
7
11
9
14
1
9
8
13
15
8
17
14
16
15
14
8
16
17
15
8
0
14
0
16
15
14
12
8
17
9
5
5
16
17
11
19
13
14
12
2
12
18
5
17
12
14
11
12
10
10
12
18
12
5
9
16
12
3
18
13
7
10
11
17
14
18
19
12
12
18
1
9
7
13
5
6
14
4
11
14
10
9
0
0
16
7
19
13
13
16
15
16
14
19
13
3
10
0
4
10
12
15
19
0
0
9
16
10
13
9
8
15
0
12
0
16
17
16
1
11
15
7
0
12
15
11
9
18
10
14
3
15
8
13
13
17
8
4
16
14
1
16
3
4
11
12
18
10
10
2
14
13
12
16
6
11
14
3
13
4
14
15
15
14
12
14
12
16
13
7
12
5
9
16
12
14
19
13
19
12
7
1
19
16
5
10
18
8
0
14
7
19
13
8
18
2
8
4
13
11
7
5
15
6
16
1
4
11
14
19
15
13
13
4
4
14
15
12
7
11
18
17
19
2
4
14
13
14
0
19
11
16
11
16
12
9
0
8
14
12
17
15
11
1
4
0
8
13
13
14
0
14
14
0
10
14
10
12
12
14
0
1
17
11
10
11
1
1
16
16
11
3
5
11
1
13
12
3
9
11
1
13
12
17
1
8
17
17
6
1
16
8
14
16
13
5
11
11
5
14
3
16
9
2
16
11
15
4
15
12
7
14
18
8
13
14
18
16
7
13
1
0
18
14
9
2
1
10
17
2
14
3
8
4
19
0
11
5
5
9
2
14
14
19
14
3
12
10
0
8
17
2
10
19
17
16
4
0
14
19
11
1
5
8
13
12
9
1
14
10
0
17
10
9
17
14
2
15
19
13
6
14
16
9
12
17
8
15
13
19
18
0
18
1
15
13
18
16
19
13
5
10
14
6
11
13
16
2
3
11
1
12
3
13
1
7
17
10
0
14
1
11
3
13
2
2
4
11
0
16
15
9
17
18
16
15
18
19
6
16
16
14
2
15
12
13
8
10
0
12
17
6
19
16
14
11
16
16
11
18
5
19
14
0
14
19
15
0
16
14
17
17
7
10
15
16
18
19
12
4
13
14
0
15
11
14
5
12
2
3
13
13
11
7
7
15
12
9
15
16
11
5
3
14
15
4
1000
2000
801
592
906
240
1796
1578
575
115
843
1035
1170
1158
926
522
289
1042
488
1846
690
503
257
1597
221
1369
528
343
347
1791
351
1061
0
962
557
1059
62
1703
826
740
909
663
1802
1624
197
982
814
530
1600
417
1
877
347
702
1718
1527
2
412
890
1964
831
1149
62
432
83
825
175
142
713
31
574
1613
1183
1404
3
292
174
687
672
1810
254
386
82
177
1375
535
4
201
864
662
434
1579
5
795
265
992
1568
656
30
279
703
399
134
77
497
817
741
769
1017
989
717
434
212
1224
456
1416
6
798
756
1980
1538
1981
7
177
582
1809
377
87
862
172
58
450
132
1691
517
23
968
1444
526
1039
8
628
657
1868
1250
335
585
429
281
1400
589
1177
9
99
643
1476
1598
445
10
688
703
297
1367
333
59
129
693
960
1374
136
11
21
163
319
485
1604
12
150
927
1084
1781
46
13
878
397
1332
1721
75
671
652
520
1236
1045
1336
14
352
55
1457
711
1033
15
770
907
1415
1510
770
383
437
61
572
1340
778
16
944
640
1364
1876
912
17
918
319
1281
1552
1156
345
776
495
887
984
698
613
986
642
648
1283
1226
275
500
133
1196
266
578
555
866
53
444
1707
1121
916
589
982
417
1912
1821
610
301
969
1911
1927
1220
845
919
300
207
1443
1655
638
236
750
309
1478
1269
18
661
965
848
1458
1952
12
150
727
1779
280
29
588
984
52
875
1553
1181
19
45
375
1535
116
432
324
882
673
1078
1342
660
91
342
874
395
1714
191
828
883
563
566
1677
1629
550
562
480
1079
1308
1115
28
118
220
1295
468
70
424
464
149
63
300
852
20
829
814
1282
999
1137
21
465
304
1257
926
362
120
549
272
1776
573
242
22
689
771
268
1368
1681
822
227
70
161
157
1617
100
968
669
1840
979
208
23
762
781
1039
1544
526
557
487
962
5
1765
1123
24
149
424
82
54
1557
840
658
540
1903
301
1648
25
433
359
1979
871
1701
26
141
60
1432
284
1377
830
726
144
1697
293
1632
923
443
605
507
927
1836
27
389
388
1396
1392
1379
28
118
378
1109
239
53
29
885
173
1689
1334
1709
423
376
528
915
744
851
666
1
785
457
1527
1323
236
791
333
1478
1803
506
13
878
556
262
1122
30
250
899
345
1286
492
527
30
279
761
1871
757
16
31
830
751
1404
502
1183
32
963
287
1285
614
437
374
996
918
1098
396
764
33
363
976
363
1712
1265
82
424
24
978
63
174
164
876
655
936
1637
336
251
606
479
733
959
529
112
875
311
1108
641
227
293
813
751
784
1479
613
7
177
462
1452
928
20
602
385
752
199
1481
1205
531
360
378
1066
420
1067
34
590
103
438
1186
1824
309
505
720
194
1031
635
35
154
345
1251
311
1938
788
858
129
136
261
1554
36
960
74
1245
1222
328
485
584
232
500
605
965
142
687
663
1551
171
287
37
958
871
564
1519
424
850
920
906
1993
105
1666
38
600
844
344
1345
1434
332
256
539
1853
1087
675
993
6
338
1303
686
1980
39
664
567
1521
1321
1490
40
265
321
814
560
992
662
87
244
1199
756
1319
920
999
906
98
240
1832
571
700
350
1851
707
1151
41
271
378
239
570
885
42
961
908
1834
292
358
143
167
820
731
1062
289
43
915
370
1812
946
1341
489
757
967
659
1674
970
194
675
842
1814
381
412
44
820
354
525
731
743
777
780
583
1349
1146
1524
103
130
151
718
307
211
45
627
375
48
1495
1148
46
761
717
1487
1496
1092
47
904
17
1494
1790
1420
272
460
654
1593
1229
573
48
461
314
1732
924
1687
49
312
771
229
642
1633
521
940
82
1375
174
1046
50
396
739
1169
1237
907
51
349
495
1339
1647
475
52
468
311
1553
783
1006
53
93
83
1438
193
389
634
855
722
1076
1427
1264
54
523
349
475
371
183
55
886
488
1103
1112
546
56
203
394
1693
828
253
57
945
966
1962
1877
226
58
293
172
21
538
1985
542
418
772
1207
1513
1096
279
682
703
16
1388
583
879
537
727
510
1779
1722
59
129
788
914
93
27
121
489
323
815
659
243
60
844
306
639
1072
344
744
597
946
811
1878
1468
61
192
587
1340
1211
480
400
160
891
1021
1175
807
62
432
770
770
1398
10
63
743
618
1243
1467
679
538
128
296
949
618
1086
64
199
740
939
422
1741
937
655
32
971
1767
1865
65
170
646
1325
354
1873
195
651
982
1956
637
414
66
9
689
1346
1476
955
990
284
260
1789
548
1972
67
745
379
1848
1027
593
881
656
531
1895
223
1727
222
134
905
1102
966
471
68
185
835
1807
394
306
69
482
152
958
1068
1425
865
205
727
280
1436
1696
70
609
227
59
1217
905
71
469
740
536
939
1471
72
158
261
397
318
557
73
564
377
1816
1136
1276
74
70
822
1573
59
1222
75
338
947
258
994
562
570
749
720
237
194
1150
76
193
812
649
504
1483
77
11
649
929
433
1157
426
900
406
1801
819
855
390
133
493
1294
1050
792
78
608
904
1420
1216
1028
79
575
463
588
1564
1054
80
711
530
222
1401
1052
687
138
663
96
1320
1366
81
422
965
1097
848
638
211
297
232
605
493
453
82
424
940
122
852
82
83
846
432
10
491
461
224
397
181
1829
386
474
84
82
254
874
13
1788
85
560
20
1974
1128
1792
895
679
818
1125
361
1761
86
51
439
1140
1339
1695
483
512
67
954
1848
963
186
399
263
1594
1492
401
54
523
940
1330
1869
128
87
939
657
1319
1868
756
96
941
369
1638
473
201
760
47
616
1036
1232
1494
177
181
103
797
466
377
88
796
277
214
1570
1595
89
834
420
343
1995
251
90
667
145
1750
1324
1543
91
342
807
1921
692
50
92
917
180
919
1581
1184
93
666
83
126
461
295
749
309
720
163
91
1474
592
637
636
1796
1267
1188
94
548
323
1733
1628
350
135
22
675
412
1681
268
175
68
840
429
1648
374
652
602
752
1045
88
1301
95
270
401
384
569
1273
96
941
572
452
710
185
178
484
954
310
1892
379
97
649
607
728
1296
265
804
390
648
1760
1294
1586
98
533
486
1611
1053
1786
129
617
540
1374
1903
261
99
300
845
1598
43
1069
100
968
506
1451
1444
60
101
811
492
1413
1298
1095
102
313
778
666
1971
1970
103
130
229
466
1837
115
104
403
805
1391
813
1218
105
372
945
313
1410
513
240
277
88
1623
188
511
106
717
72
1616
1416
1252
544
905
236
1975
506
1102
313
29
383
801
778
643
107
601
220
1352
1203
481
108
657
989
1297
1312
257
109
319
708
1300
651
1281
503
630
257
3
1915
1004
243
530
80
657
170
515
656
126
531
152
1067
1309
110
237
923
1577
507
1138
111
880
314
924
248
1900
57
945
156
1682
313
131
112
875
401
645
1715
85
113
219
564
1445
467
303
636
771
49
1780
121
1267
291
704
835
1289
1641
611
833
369
48
1010
1732
1638
114
588
25
1771
1181
1234
352
264
302
1860
626
711
843
509
133
792
1423
1653
115
283
21
1604
362
1170
529
703
147
1854
297
1065
116
720
570
1503
163
571
117
101
478
1089
834
1947
118
41
378
70
107
270
999
801
906
105
0
1999
119
534
157
260
1755
315
120
549
265
1568
1113
57
121
489
307
876
970
137
477
911
991
1371
1976
956
122
298
868
1477
622
1720
281
977
67
786
954
589
123
276
716
981
655
1482
314
599
880
225
1726
644
166
367
2
447
1964
340
940
731
566
1376
1142
1869
89
834
820
1062
1612
189
124
152
834
458
425
958
56
203
481
1049
382
130
280
79
503
436
1004
588
125
419
49
990
842
1189
126
625
798
1309
1742
1831
108
657
662
1769
1319
219
698
947
75
1996
162
1383
127
730
564
1276
1445
501
128
119
157
714
241
497
129
617
858
93
1233
206
130
556
13
860
75
1589
131
910
491
349
1983
1904
132
991
347
1240
847
1744
97
649
967
1987
1924
203
133
364
500
39
846
1050
134
457
732
471
1393
966
135
22
771
1618
58
197
719
709
235
419
1219
1419
118
41
767
1152
1506
239
136
208
418
1513
360
680
620
132
254
1763
535
1240
718
474
996
1584
1162
1417
624
350
797
755
1022
1244
137
685
864
1891
1359
1001
138
626
395
1858
357
342
321
714
400
560
1110
654
373
529
930
1576
1854
763
139
816
670
1241
1916
411
150
865
727
46
156
304
660
639
407
1676
821
1316
140
471
110
1154
943
1549
249
44
69
1114
743
525
141
38
60
66
344
661
604
48
320
1120
1687
1208
838
497
378
940
769
1645
142
687
481
1446
1366
96
944
777
677
912
1349
1876
143
167
182
716
1091
109
603
772
509
1653
1247
1207
214
124
69
1644
958
458
908
194
961
108
1910
1800
144
196
726
67
1141
331
145
557
552
321
1757
948
93
666
500
578
998
193
146
864
421
1902
1694
1891
147
10
703
236
26
1274
148
582
427
1041
1922
1809
880
826
674
837
1343
1726
149
266
464
54
1867
1131
658
416
540
64
1090
1313
809
654
337
1421
685
1593
113
219
946
985
811
228
150
865
621
1781
1696
280
548
925
503
1369
436
1111
68
185
658
1648
1313
154
151
748
130
115
1473
1254
152
755
106
1161
1252
1068
153
750
638
830
44
1533
190
178
954
1083
202
407
154
439
345
92
887
1140
155
16
444
1955
738
477
156
105
945
226
213
549
157
458
743
737
920
1755
119
534
304
1514
741
241
754
516
955
1672
1897
1485
380
357
558
1469
1662
773
158
916
261
159
1433
1210
296
163
11
891
28
618
159
353
326
1523
1819
1935
160
145
552
807
294
1175
161
805
696
1566
1587
1627
205
964
289
1850
372
442
162
67
710
612
786
1835
851
722
716
402
991
1669
775
116
259
982
571
1517
397
243
322
1721
657
802
36
960
470
591
942
94
391
623
627
1495
1248
793
202
180
457
1393
919
435
144
196
53
1707
1438
293
930
147
848
709
1274
1854
10
688
926
1659
1846
26
163
773
119
497
1514
485
8
628
546
1954
1104
23
164
876
557
948
1716
83
165
329
805
813
668
812
957
146
872
1192
1710
1902
888
924
786
1106
1546
1739
166
367
441
596
598
249
599
565
459
1461
823
1200
138
626
988
1320
370
276
167
89
420
684
189
1062
60
844
38
284
99
138
179
511
993
1982
1664
383
201
50
226
951
907
434
842
189
723
1411
751
1652
168
315
401
1827
645
1463
169
131
491
1872
263
431
94
548
459
823
921
196
343
724
347
4
1450
694
433
633
984
1701
1057
871
469
64
697
712
1741
939
170
978
646
147
1944
378
507
871
669
713
1333
1016
171
347
65
1951
1873
702
395
867
626
276
1246
799
42
961
587
878
1337
108
707
708
195
449
414
1394
418
758
208
271
448
841
679
107
818
179
1607
1352
21
465
283
235
498
56
218
976
33
1855
81
465
398
336
828
677
700
805
686
438
776
698
1919
1363
344
381
369
473
1686
695
172
573
110
1691
1154
538
173
908
49
842
1633
1334
174
710
727
947
1071
672
626
604
988
342
1968
1246
349
593
523
128
1558
706
964
848
289
323
1042
1917
878
322
361
616
1920
1721
175
68
644
1025
1807
198
176
341
200
1886
691
1635
861
252
20
460
1282
1690
177
181
582
20
1829
187
170
978
347
1873
1791
354
178
484
966
407
964
202
949
736
349
1356
706
1882
675
66
842
112
955
1346
203
34
481
253
1824
438
179
511
225
1804
1026
345
180
95
401
435
200
1581
233
879
239
1777
510
495
181
229
397
176
486
466
708
738
983
651
1675
1395
182
431
827
1511
866
1091
53
93
275
1143
578
126
183
841
130
1279
1589
736
568
856
801
1999
1578
1145
184
692
793
780
1373
1661
771
902
643
1368
1797
1512
185
581
835
154
1168
1640
966
91
874
964
50
1921
996
906
918
80
1825
1993
700
261
72
582
159
1385
952
898
543
1242
1101
1888
942
30
703
1805
16
1871
631
653
551
1988
1116
1258
186
399
864
1359
806
182
187
716
851
883
325
981
766
392
973
1991
1608
1505
188
377
906
1825
1738
508
454
155
425
646
853
913
189
218
9
1652
445
751
190
178
966
1877
379
310
191
475
201
889
951
997
192
368
231
804
1890
740
193
57
257
504
1962
1998
139
816
848
1917
697
279
194
675
135
543
197
112
746
539
328
1583
665
1470
195
651
708
359
1300
148
290
467
836
1018
1642
610
196
83
456
1141
825
1438
197
982
916
1210
41
7
450
351
996
764
1584
904
273
719
235
1262
269
574
360
470
378
89
940
727
198
60
295
1060
639
1360
199
308
740
145
634
1005
818
860
48
1208
1010
1607
37
958
175
632
1025
97
834
819
152
252
1306
1639
745
558
175
593
1536
1469
712
579
269
833
568
1403
459
408
987
1559
1528
921
858
175
840
1233
198
1684
200
169
368
740
1872
1215
169
131
578
1215
1164
349
19
45
538
1725
1148
48
649
473
11
165
891
1296
201
50
864
14
1169
346
202
180
401
1447
384
330
925
280
503
305
254
1841
32
963
567
1711
1144
79
203
34
103
828
90
382
963
234
808
1144
762
1913
378
741
562
1115
1705
769
204
971
482
1425
1929
1931
205
964
139
884
1917
323
677
583
605
927
1501
1349
206
53
555
1942
40
1143
9
99
218
406
465
25
207
492
61
594
480
1413
680
166
2
1047
249
1353
208
499
758
360
993
1651
209
195
707
463
359
1956
721
862
58
1753
21
1422
210
268
763
1939
1361
1382
220
572
96
1203
201
468
211
297
962
1176
620
173
628
148
7
1104
1809
1250
576
398
334
1409
677
1160
212
737
434
18
1454
996
213
785
666
998
73
1773
214
124
834
1612
252
291
476
818
604
1699
1208
953
215
20
861
1013
376
1974
83
846
666
193
1717
175
216
240
915
1341
511
1623
691
707
209
1182
449
1370
217
171
230
1656
1951
1984
218
976
99
445
1069
363
181
229
103
187
211
386
219
744
564
228
1768
811
220
572
118
53
1152
452
221
980
266
1131
1074
1561
609
632
960
905
1909
1217
222
134
732
732
267
153
223
691
221
1044
1370
1619
941
344
369
185
366
1870
224
397
519
705
802
176
51
349
54
1695
128
124
225
884
676
494
1731
1499
155
16
677
894
912
312
226
61
396
907
572
594
227
629
884
1617
1253
1328
61
192
492
446
975
140
107
601
833
1688
1344
218
468
972
638
1772
1269
938
298
5
389
1720
791
622
228
937
90
1754
1543
745
163
773
21
28
1257
334
229
668
397
386
1332
1837
230
65
733
1893
1325
1951
522
2
289
2
609
1047
231
253
218
1429
534
1890
863
56
523
1558
1049
1693
432
317
846
175
1839
867
899
686
345
76
698
1775
232
248
297
173
523
1518
479
676
225
542
476
959
233
879
472
861
1722
385
574
542
330
973
670
1155
128
119
163
618
334
260
465
216
283
362
599
932
688
680
522
1846
1047
1367
234
232
485
1913
95
762
127
730
946
1730
985
259
751
532
830
78
1428
1479
235
775
869
1219
1517
982
812
257
193
164
410
1597
445
810
868
541
817
896
236
791
905
216
1126
74
237
605
923
224
68
1075
188
377
914
882
1816
404
238
477
921
703
1977
1371
239
727
879
385
135
947
240
277
915
462
581
214
241
536
190
759
1083
1397
105
372
827
1268
1734
213
242
782
342
1714
849
658
243
530
414
856
595
222
244
981
939
756
1063
671
623
63
366
1248
679
1243
245
210
382
826
1307
1550
975
721
893
1936
1753
1937
246
25
704
1621
1228
1771
247
332
38
1380
675
1853
591
455
448
1085
1571
1187
248
586
297
493
790
760
627
366
128
1086
714
1248
249
44
354
624
113
283
23
762
968
22
886
61
250
899
659
1961
1775
76
270
402
19
735
1522
569
251
606
300
1940
1213
84
252
814
197
1119
7
1282
289
585
710
1747
1400
609
669
267
175
1536
632
1333
988
554
449
1950
699
1968
253
931
218
489
1855
977
254
386
132
272
781
13
255
71
740
1802
158
1828
256
410
382
772
826
1318
172
573
293
132
752
367
917
365
607
633
1214
1822
257
966
857
995
1414
1962
258
868
445
1405
505
1477
363
479
225
1265
494
733
823
135
194
1800
412
1618
682
577
596
722
1195
1355
259
938
337
800
1866
906
55
886
264
711
558
129
703
959
680
1367
586
1388
260
613
284
150
1226
648
156
105
592
859
1188
313
261
417
831
1385
1671
1433
889
985
594
555
1193
1745
262
859
92
1794
1685
766
973
450
839
1959
1646
1934
361
220
679
1761
1352
730
458
889
594
1081
551
920
263
321
325
1492
654
814
72
158
434
1416
873
159
264
504
886
546
1746
1795
358
596
680
586
1353
722
265
400
321
103
277
1365
266
932
694
1867
1857
1074
75
338
427
1997
857
162
742
303
376
851
1412
1465
267
37
871
1333
97
632
268
502
422
638
1209
869
334
828
563
579
51
677
785
681
84
1773
874
1545
269
569
579
427
1147
1326
270
402
401
200
810
528
271
550
378
107
1115
1079
116
720
259
326
800
237
396
383
61
478
34
801
272
460
549
57
923
119
273
719
410
1318
669
419
457
92
905
966
1794
919
274
754
774
1957
1485
1093
329
742
423
812
851
668
275
500
93
389
295
39
276
563
334
655
566
1843
519
753
243
802
856
1043
277
821
915
511
587
1058
278
72
700
707
397
1616
279
682
612
757
1355
134
635
81
268
1856
638
1266
943
541
43
1493
1812
1875
959
358
680
547
559
1907
915
713
821
581
1613
1818
280
79
463
1841
169
254
281
977
429
24
803
246
743
515
889
920
1745
1467
625
36
470
1831
328
1245
974
893
943
1424
1153
1936
67
745
175
1684
426
151
226
61
207
957
446
478
414
531
530
515
1066
836
596
441
166
1353
340
1195
282
662
248
1592
760
1199
441
85
367
340
1792
890
283
88
216
498
1623
1692
508
836
671
1118
1336
1018
284
435
588
1972
875
1883
618
800
975
1037
1315
1238
794
182
919
1655
1826
1567
285
571
894
606
1032
1851
584
211
232
95
173
1176
286
285
894
1302
604
1537
287
485
962
832
965
614
288
395
641
1724
1949
1858
289
585
2
488
1177
531
290
467
141
1377
937
415
291
704
923
1311
1389
230
292
162
710
672
324
1453
293
813
979
1133
1874
86
287
485
963
79
1913
607
540
903
642
776
1077
1090
294
361
878
1122
373
1562
295
306
488
1278
631
639
296
163
128
144
497
319
421
699
102
1460
1602
844
297
929
962
453
1852
790
616
78
187
1350
1028
1232
298
5
868
245
1372
483
299
318
987
674
1406
1799
300
249
354
1288
525
1114
301
478
226
1178
957
1089
302
635
264
233
1795
1856
303
328
702
1465
1667
1412
304
759
943
1134
1493
926
305
715
890
1539
1408
868
385
184
15
1481
1661
780
306
545
488
617
1103
1072
267
37
175
532
424
564
307
607
917
1184
539
728
308
987
740
422
1559
674
309
505
389
1379
1507
91
586
650
662
760
1769
1179
651
109
982
148
1958
1300
81
422
268
584
565
172
295
306
60
421
138
617
310
747
908
1735
1472
1603
311
362
875
85
723
783
312
823
771
121
1618
1813
313
29
498
1971
1055
217
314
599
153
901
1533
248
315
112
401
348
227
1108
316
425
454
1459
405
1575
317
230
803
867
1893
1839
260
613
642
1077
38
548
318
76
812
1406
164
922
556
294
841
1589
1649
1122
319
983
708
220
387
1552
734
527
725
1174
1908
1449
320
415
111
1946
1900
719
321
714
325
556
1407
277
716
334
276
247
579
1409
5
795
272
791
1776
15
322
80
243
327
222
1920
242
782
221
911
1442
514
323
967
489
137
111
1628
324
882
956
1002
1099
49
141
38
696
1580
1380
284
325
4
864
806
14
1159
326
909
826
664
6
1819
327
326
826
1231
663
1523
328
235
539
413
1778
854
411
778
102
1602
210
827
750
333
565
1200
1139
1478
329
742
805
337
1012
577
410
245
719
574
1419
826
330
393
542
496
796
787
244
981
949
1386
1620
516
174
710
292
12
612
369
331
348
3
782
1810
1547
308
987
299
1005
623
634
332
256
38
521
1434
100
333
404
121
1803
815
1064
334
828
398
455
364
566
335
275
136
1020
680
1196
63
743
366
517
737
143
136
208
275
678
1651
271
559
552
400
1110
807
1127
336
127
73
805
1276
700
951
176
346
1007
701
1886
431
420
167
1091
343
866
337
250
654
302
1896
1286
338
881
6
101
1981
1895
339
3
174
1762
12
782
340
792
897
1555
986
1729
832
678
920
1666
1832
1636
683
702
742
1012
1465
1357
341
950
200
375
1885
1650
342
494
807
191
1135
849
462
394
863
1847
1693
928
343
724
259
1061
906
351
344
381
764
1870
715
366
523
481
731
1869
1446
1049
816
535
848
411
1884
1605
345
776
686
492
365
37
554
320
449
533
903
1120
336
127
828
364
1629
682
346
989
176
683
1969
1431
171
347
1
1984
8
356
347
238
921
1823
509
847
348
788
162
1453
1554
914
466
519
224
1172
474
935
349
593
736
380
1191
371
350
278
700
106
582
1022
351
718
695
904
1417
1584
970
930
848
1884
332
1928
572
767
941
201
1787
1152
352
264
55
32
546
233
353
697
469
1471
353
925
409
507
669
979
355
824
366
157
128
524
260
737
764
619
381
695
1263
1500
354
143
182
1864
289
731
612
212
577
1355
996
1224
355
151
103
1186
115
1019
320
415
897
903
1719
653
356
907
805
1627
1798
1415
357
735
506
773
1451
1662
358
596
682
1907
544
559
875
732
362
641
732
1715
693
540
381
845
776
1374
359
401
923
1978
808
1827
520
752
726
1632
1435
1045
360
470
126
1067
1831
420
307
607
97
1986
203
633
885
310
437
1709
1603
1735
361
220
80
1920
1052
554
354
143
820
113
109
716
362
222
732
723
471
1287
363
479
251
1712
84
542
364
84
213
846
1773
872
365
19
270
1822
528
1725
183
841
867
799
1700
390
366
157
743
679
314
714
444
123
16
312
1482
895
367
890
892
881
1749
1964
192
368
200
975
430
409
534
594
304
315
1134
1081
368
491
253
1890
977
1872
44
820
69
283
1644
113
376
259
528
72
1061
767
228
937
659
1815
1314
484
425
784
409
1925
824
853
502
27
749
869
1474
1003
983
839
918
1552
1098
1959
369
314
543
1614
1845
1732
370
387
58
1094
1985
946
189
218
723
347
1429
406
573
140
293
538
1549
1154
674
615
897
1719
930
1343
551
486
819
1933
1611
1116
446
624
797
1048
274
898
87
939
244
104
516
184
761
612
279
77
583
1496
371
273
256
1087
1318
1262
372
241
190
1410
512
1734
248
586
662
597
636
523
989
405
786
1312
934
1969
234
232
808
439
1518
500
373
529
482
1929
1764
278
374
996
450
1646
418
80
375
391
401
1881
793
1495
262
859
121
1563
876
552
376
259
328
1412
854
744
377
870
636
1738
1706
1299
378
741
497
286
17
440
15
770
62
1455
142
33
379
380
506
1327
773
1027
600
382
256
1434
537
1201
380
357
506
771
721
317
451
453
655
1235
936
908
484
874
894
1892
1758
964
381
642
540
724
615
1686
382
611
14
1201
1221
1307
383
437
29
217
1709
34
384
406
632
1909
1785
1520
385
184
793
1205
392
630
386
521
132
535
1744
1375
339
3
331
1509
673
687
311
362
468
125
1287
641
387
751
293
1985
86
1585
967
463
925
1111
1841
1924
710
281
67
324
246
1400
330
393
843
1204
1680
670
388
122
258
1317
1477
1392
907
706
733
1582
1185
1798
297
929
586
523
1260
620
389
272
5
483
656
1507
390
133
843
1658
234
167
391
623
401
765
838
329
392
695
697
1505
1378
1608
640
295
734
1529
1449
1278
393
603
542
670
1207
1680
394
103
177
928
187
828
580
872
445
980
896
1167
395
867
183
1949
736
357
720
337
259
571
545
1421
396
383
313
1970
217
572
397
243
519
474
580
327
429
647
977
589
1679
863
723
231
192
1211
409
1429
398
336
73
1817
682
364
399
325
864
401
662
1492
400
160
552
681
321
141
401
618
923
725
1238
838
403
165
728
1218
1437
813
402
948
401
569
1881
1522
219
744
946
303
139
467
165
329
423
1437
577
337
403
165
805
212
337
809
263
321
40
1702
103
556
404
323
121
676
137
1733
405
595
176
1969
1635
934
810
263
868
505
1702
1594
931
33
491
977
972
1855
406
614
900
166
1230
1530
515
975
985
1745
1963
1037
407
921
639
281
1833
1823
408
690
548
921
1369
1528
565
94
459
341
350
1139
409
507
784
746
1016
713
456
62
83
416
10
918
410
245
382
537
518
669
411
778
870
1384
850
666
394
103
203
130
438
797
986
952
622
1283
1242
1966
898
638
153
892
309
1772
412
781
890
9
1539
1965
413
287
962
1703
607
1285
684
712
269
1756
427
1358
478
207
101
238
1413
957
629
233
849
1259
1660
1253
414
531
338
1484
1895
595
415
674
880
1900
299
1719
401
618
623
793
1243
808
416
990
581
1640
1862
1668
417
223
525
1671
1044
1440
418
758
830
1096
1491
360
419
173
49
255
368
1689
420
825
827
866
1622
1995
421
699
377
1508
1299
619
480
693
381
1842
724
960
500
213
364
266
734
998
347
238
991
264
1371
703
422
18
965
172
45
1209
342
494
782
514
1540
692
870
901
778
827
1310
1706
423
376
742
577
563
72
424
464
940
174
931
54
425
784
155
405
1542
746
328
235
259
767
982
665
426
900
233
1660
1777
166
753
414
243
580
515
1484
427
466
338
562
935
1922
428
956
237
1945
1901
1673
856
156
592
1578
549
1682
668
13
130
1837
262
1332
884
472
233
1253
495
1731
493
24
221
1713
1557
978
429
647
2
1177
1293
803
934
302
268
1361
1856
1860
430
440
4
877
1579
1914
431
420
827
388
843
684
432
317
803
1398
647
491
305
715
316
1497
1459
629
268
502
749
1382
747
565
607
538
473
1296
949
1214
433
633
359
65
1261
352
364
84
493
1050
1788
734
434
197
158
557
1210
1119
681
254
84
567
177
1354
435
52
588
601
47
1887
859
307
121
766
243
1685
436
430
4
1159
865
1008
437
587
42
1418
358
1340
579
663
449
1147
1950
1166
438
705
32
1534
1390
1919
560
892
367
1792
739
1128
918
188
914
1156
508
1825
608
851
187
1028
402
1216
621
139
205
1696
442
1241
41
271
790
1239
1560
107
762
316
968
526
1575
1497
439
495
345
311
37
1339
789
340
973
1569
1729
1555
440
191
201
1579
408
1516
441
85
577
1195
1070
598
473
296
11
433
319
949
442
153
898
1101
830
901
692
356
15
1661
1415
1373
443
677
155
1836
477
927
444
123
892
1749
1280
738
445
810
872
798
1894
505
824
246
114
1784
1771
1621
446
624
286
1504
1537
755
447
269
694
1857
1793
900
447
269
980
952
1948
899
442
153
314
1845
644
892
448
670
69
1571
1335
1610
449
897
320
699
719
1249
450
351
695
1934
708
418
70
609
960
1222
470
157
259
938
724
694
1430
545
50
396
226
346
478
123
451
453
145
1324
910
774
452
746
696
1387
1830
1583
453
164
145
908
948
936
874
242
221
1056
658
1714
16
944
677
477
288
35
454
155
890
1408
1955
405
348
788
59
1547
136
704
728
423
528
1173
72
1437
455
69
300
1187
1114
1571
962
969
346
1852
1926
1911
456
62
752
1435
1455
825
457
92
180
330
192
575
458
889
743
314
590
555
459
408
548
350
822
428
318
76
547
1351
1483
649
460
518
549
573
976
1229
461
111
314
120
225
1946
353
697
524
1935
1051
712
304
759
465
56
932
628
443
677
605
68
443
894
462
394
177
87
797
693
463
77
649
1924
165
1564
615
327
897
753
1770
1231
464
694
940
852
1376
1867
465
216
759
926
1000
498
873
567
776
1665
1521
1711
405
595
786
761
1106
816
466
519
338
857
1043
705
453
164
655
774
83
910
467
802
141
610
1580
1532
468
972
222
1287
1930
482
469
64
740
158
145
353
470
838
378
420
286
942
982
17
760
1600
1494
1958
470
838
960
328
1941
940
471
979
110
282
1138
1133
472
927
676
1731
1331
1820
642
622
369
1686
1614
1283
370
387
915
110
1818
750
239
727
174
1844
369
510
145
557
164
910
336
294
473
296
538
870
144
891
474
850
832
1992
1666
1162
475
226
201
408
346
1178
932
447
980
1074
900
1857
476
818
841
1700
1125
459
977
483
67
246
181
1943
66
9
842
381
1652
149
477
911
35
1977
1811
244
478
207
226
625
594
834
124
152
69
291
155
252
479
676
606
84
1348
494
480
693
59
1308
27
845
481
288
748
1254
1724
1808
482
598
755
1068
1088
1764
483
512
933
1943
1034
181
484
874
966
379
395
775
485
584
962
607
1176
95
134
457
905
153
575
267
486
765
286
1932
1504
1053
487
610
430
1008
1914
1765
488
672
274
1663
1338
1112
489
757
307
243
1489
111
490
32
937
1314
146
1534
491
225
33
818
1265
1983
821
574
330
1058
496
1613
924
998
427
1546
1997
1838
492
200
192
480
740
1298
549
510
518
923
1040
1113
253
931
491
742
818
534
493
24
82
1788
82
862
968
409
669
60
713
1925
955
580
445
1889
798
1897
187
716
123
1280
247
402
235
775
259
854
326
503
494
804
513
1135
1586
1760
495
701
776
37
1863
1647
730
113
946
501
303
1445
897
159
792
688
1565
1770
659
490
438
1363
1534
1314
496
206
758
993
1942
1275
497
817
384
1645
1520
17
498
125
49
1525
255
1055
722
576
716
325
1409
1427
40
265
5
1372
15
103
499
496
758
448
988
1774
947
578
338
162
1303
1879
779
857
257
1915
540
1526
212
737
577
717
1163
456
191
475
301
1516
1178
408
500
213
666
295
457
846
814
760
829
55
1631
1600
759
43
216
932
1341
1493
137
685
810
1894
1748
275
501
324
956
1673
660
1953
502
27
18
1209
1952
747
503
630
79
254
1255
221
199
308
299
1381
674
422
52
468
952
1966
1888
125
811
951
346
1095
683
1596
436
430
487
1123
968
877
504
965
806
1746
1880
1097
860
833
48
423
231
1688
645
769
562
1705
1130
1290
805
683
742
668
690
1587
737
861
215
1163
460
1454
505
997
272
1507
1994
1031
506
517
781
1965
1039
1444
507
871
784
824
1708
355
817
896
741
17
1556
1606
508
836
290
1029
415
600
355
151
481
1073
1254
718
509
335
136
1247
678
1423
510
891
400
1365
141
1441
350
278
797
274
1572
707
646
561
528
1944
1173
1292
792
524
973
1729
1502
1565
958
644
175
424
374
1906
511
756
225
383
1499
1664
379
380
745
151
1469
771
78
608
187
621
883
168
605
290
508
1075
1018
1212
853
955
806
1736
1588
1672
505
997
720
91
1402
1014
894
831
571
604
1151
1758
14
352
763
1221
1498
32
512
379
933
963
1327
1848
513
843
575
1591
1
1658
514
616
760
1631
186
1350
515
975
618
1467
602
820
516
957
421
1698
1902
1192
517
23
781
1015
61
22
518
228
510
976
1441
1615
786
427
148
1782
298
1546
848
926
289
372
2
1659
519
753
338
935
1484
580
525
221
223
840
472
1056
520
752
652
31
199
726
521
940
991
1744
1330
122
522
2
680
499
447
488
765
446
797
1080
755
1504
523
481
56
490
253
696
133
364
493
167
872
266
524
995
697
925
1990
1502
80
711
220
730
1295
170
486
765
533
205
1080
967
79
575
779
1255
1526
169
498
125
29
643
1189
990
525
221
874
1634
911
1044
633
852
984
352
1480
1261
277
821
330
1570
973
581
526
0
557
1716
5
1923
527
198
295
1449
421
1908
528
343
259
744
694
4
167
89
820
109
251
343
939
8
981
516
1954
1868
333
404
94
1139
1733
676
529
703
598
1764
1805
236
530
378
531
595
89
1109
531
360
126
223
727
89
152
755
482
155
962
308
99
300
976
465
1940
207
577
215
85
890
1974
1163
727
928
710
369
1747
1436
306
545
844
138
1654
631
590
355
481
1824
1019
1186
266
932
980
469
952
561
237
605
508
1901
1029
507
904
634
722
1669
127
1790
903
260
642
615
648
1789
532
673
324
1953
49
1428
271
550
480
1560
52
570
533
797
765
1053
1048
1766
534
594
458
1755
555
741
535
970
204
1605
1931
1884
536
954
190
512
310
1905
537
12
927
1820
29
1779
815
591
448
1643
522
1601
538
128
627
1148
524
144
539
371
256
100
758
1778
755
46
598
962
1198
1487
301
478
117
1927
238
625
540
903
416
301
1668
615
182
431
167
289
684
388
46
761
942
1198
1871
117
274
754
853
1657
1672
576
541
370
58
1875
750
1812
101
811
346
1947
1007
209
542
418
830
1155
841
133
504
965
81
1266
172
1009
839
374
918
748
80
1646
956
508
882
660
1728
1901
847
853
886
1752
1736
1657
543
442
898
398
892
1845
544
905
222
1930
153
216
545
55
488
631
129
1457
546
7
628
335
454
1171
547
568
193
1483
1145
1609
595
888
786
934
339
1194
946
488
640
1132
1278
1878
315
112
311
1960
85
645
530
378
28
1401
70
1066
714
559
400
277
681
1407
548
925
967
1628
785
305
488
672
886
129
1752
969
549
510
265
242
1365
976
300
249
69
916
283
624
550
562
378
570
440
52
551
486
653
400
1932
754
552
436
325
1127
1159
1757
553
671
508
1728
600
1236
434
197
252
1690
530
873
554
320
604
1968
285
699
555
866
830
1491
1697
40
556
294
878
75
616
650
557
487
436
1757
1008
62
558
669
735
1662
1840
1536
841
895
818
953
179
1649
905
262
791
506
1563
1794
559
552
325
1407
1117
681
560
892
20
178
1751
881
561
728
104
1292
1218
1173
562
59
769
1011
1898
1308
149
266
221
1557
469
300
563
640
946
1677
1107
1364
471
979
293
1549
613
943
594
943
304
741
628
1193
807
513
494
692
983
1591
564
887
377
160
1737
1768
20
829
187
1751
1626
55
110
237
979
943
1945
224
565
94
333
667
1064
823
154
439
86
1938
180
311
726
456
196
293
416
1435
566
684
731
250
1358
1756
206
53
275
1275
389
444
567
808
963
437
439
1270
568
856
193
1105
1998
391
780
734
583
114
1174
1529
569
449
579
568
879
1190
45
627
538
432
1086
116
2
412
506
1859
1965
9
570
749
245
1704
1550
163
571
700
831
1032
1385
106
572
767
118
468
270
710
893
58
943
592
1875
1753
573
140
110
367
282
752
574
542
830
1183
1096
496
17
918
914
1678
882
36
77
11
575
1564
1158
165
575
115
11
1157
1604
1
325
4
436
1117
877
662
576
398
855
1427
1464
455
797
106
152
1766
308
1572
474
850
996
273
1993
950
577
215
737
996
1013
1070
578
993
131
431
1904
1303
887
783
744
1768
1468
1737
579
663
731
1403
1551
879
580
872
516
1897
1192
798
581
114
835
394
1784
1862
864
739
50
434
123
1694
115
283
843
1
1692
235
546
7
949
1620
1882
1104
582
224
466
1922
705
1829
561
728
528
1023
915
1129
583
725
734
1146
652
1501
160
145
891
141
1750
321
584
211
962
965
453
605
585
429
2
609
863
24
475
226
301
997
625
951
586
650
346
1260
1431
636
587
723
912
1337
1411
1211
588
984
25
232
1701
47
589
209
691
1619
463
1912
31
830
574
11
1155
78
92
917
307
1685
633
192
706
104
733
789
1448
1391
590
355
103
90
718
1073
591
455
300
1601
916
522
592
637
105
549
1268
195
125
419
29
1055
1689
255
569
449
665
1326
1249
1147
593
863
736
706
1847
1558
516
957
872
1167
338
1038
594
943
985
551
1424
1134
595
888
341
1635
1739
1106
596
441
577
544
890
596
335
275
133
1423
39
678
597
274
783
1468
1957
1663
598
942
46
1088
1092
1805
282
662
244
1347
104
597
599
565
750
1533
667
341
600
382
14
1345
777
772
802
696
935
1532
1861
1580
601
96
220
218
452
1344
796
330
843
1595
787
1570
602
385
793
1301
780
88
813
501
532
1479
1953
1599
603
772
542
796
133
290
604
48
818
459
423
285
422
18
502
565
1003
848
158
916
197
873
417
318
587
723
192
140
804
1180
605
290
26
1362
1377
1029
606
815
300
529
1601
1272
607
538
365
539
1725
870
200
169
578
1879
431
430
608
851
904
168
1669
883
609
632
227
157
1328
470
104
403
728
1129
809
212
709
869
235
269
503
1399
610
301
440
1914
1516
42
611
763
14
777
1033
1939
74
70
960
94
905
161
935
793
652
1806
1301
1861
612
212
717
1496
18
717
938
660
854
1430
1676
1866
613
986
284
548
1883
38
854
407
347
1450
1823
1676
704
992
25
520
1979
1389
460
518
654
119
1615
923
614
174
900
819
1844
1740
615
327
826
1343
664
930
616
78
47
186
1420
621
617
840
858
261
429
1903
114
588
990
1862
1972
232
667
451
655
1865
774
1324
553
671
520
1723
31
1118
739
102
396
123
1970
1460
618
800
923
808
1577
602
619
790
41
1500
885
1263
620
132
347
1439
264
272
621
139
670
1610
279
884
622
543
952
829
398
1614
623
63
618
838
143
517
624
350
285
1537
1851
274
625
36
74
1742
94
591
626
604
867
357
1699
370
772
136
509
290
1020
1513
627
366
623
329
517
524
449
897
665
1190
1322
903
628
148
657
23
1782
454
639
345
35
1833
92
1271
106
717
755
308
1487
215
629
233
884
479
861
835
151
748
481
1019
961
307
630
779
79
1004
1054
1915
877
729
681
1545
1354
1718
773
304
21
485
56
1514
631
653
241
1625
1397
400
632
849
629
1328
835
1785
929
346
586
790
1179
1852
633
852
359
871
1670
1057
371
273
235
1778
419
758
619
790
381
715
1842
1239
634
855
17
1790
1678
127
33
363
225
972
542
81
635
81
504
1795
1097
584
636
771
637
195
1512
229
637
827
105
1188
513
1511
638
236
972
482
1975
44
567
808
244
1321
1347
1144
639
345
337
1316
1286
1251
606
815
837
1348
1643
1213
95
270
917
1581
1822
200
147
10
848
332
1659
297
496
206
275
1774
1143
988
73
564
127
682
259
160
664
244
701
1490
1386
1321
640
295
488
1107
617
795
641
183
130
1473
390
1949
892
187
123
895
981
1751
109
319
17
1958
36
220
252
814
20
376
55
530
642
622
986
38
829
945
643
845
794
1797
1655
1598
413
287
32
1767
79
832
337
250
345
1271
76
685
362
222
468
783
938
732
936
354
300
1443
624
1864
644
835
291
1906
230
1807
645
769
339
1462
1509
1011
747
922
437
1603
1418
1472
646
561
104
1448
1129
1023
647
787
2
863
1548
1679
648
493
390
204
167
1713
711
28
220
1052
53
1401
649
473
607
203
870
433
650
108
989
1431
219
1769
492
200
811
209
1596
975
377
870
699
844
1384
768
651
109
708
414
220
637
652
602
793
1223
1205
199
653
286
894
1989
606
1932
578
993
338
994
101
1164
654
913
228
1615
1815
1896
655
413
526
1637
1923
1767
819
98
152
425
1786
1611
382
611
210
518
1939
777
562
59
480
52
960
1130
656
126
798
1727
256
223
901
49
778
850
1525
1780
784
923
291
1708
611
1542
657
786
989
219
761
1782
658
416
185
306
1640
301
659
490
937
745
971
987
800
110
975
602
1937
1577
660
639
337
1866
1271
281
661
388
258
1458
788
1396
256
410
273
758
574
537
662
87
657
257
184
104
663
988
138
171
342
1950
664
244
567
102
1270
1277
665
789
897
1249
1555
1569
666
1
217
1717
1984
73
667
451
145
190
908
1235
733
646
65
487
147
1448
269
569
665
1948
1190
568
933
506
379
1034
771
1859
227
629
632
1217
1259
479
673
520
830
1428
1632
1342
991
54
940
1046
183
1976
676
837
927
944
1743
1348
668
13
397
486
30
860
669
267
871
355
564
532
173
908
885
71
1735
368
670
204
69
902
1425
1916
671
652
836
600
1806
31
961
912
587
358
1180
1910
672
847
274
969
1657
1752
439
495
51
180
124
887
437
587
61
34
140
878
43
915
216
1000
462
110
673
520
882
49
1723
1329
674
615
826
299
1231
753
601
96
833
481
1638
1203
844
14
600
99
1201
1654
675
66
689
1681
149
381
808
282
244
1270
1199
1592
676
837
606
959
1272
1331
677
583
777
288
114
443
514
616
187
1626
621
1036
678
547
318
1799
922
1973
679
107
220
554
218
361
680
166
596
559
596
447
681
254
729
1256
1763
874
682
577
612
583
717
544
701
949
349
1647
380
1386
683
702
696
1587
1387
690
684
712
731
1142
1403
833
685
186
864
275
401
1748
198
60
725
1908
1432
421
763
934
268
451
864
1498
725
26
605
1501
1212
1432
686
438
659
1775
987
365
563
640
16
1843
35
1132
265
400
510
1113
1021
560
687
138
481
287
1808
171
688
680
703
26
547
499
689
643
771
58
393
1476
690
503
548
822
305
3
691
707
221
472
1561
463
238
477
991
847
244
509
868
40
5
622
992
1702
692
356
793
392
1630
893
693
540
129
27
206
724
386
521
82
13
122
781
694
566
940
931
250
1793
26
141
290
1212
610
66
695
832
697
794
1899
1992
27
389
309
1474
635
69
696
247
38
661
521
1830
697
299
199
1741
1005
1899
210
268
749
1550
869
451
698
947
200
1885
1879
258
699
411
870
1299
827
1602
700
261
831
1151
550
397
701
949
244
1277
671
1356
702
452
696
1357
909
1667
703
959
682
134
1907
547
704
992
923
611
1978
1228
705
873
32
880
1711
1665
706
104
805
1798
212
1185
388
122
389
69
1720
788
732
202
457
267
330
1447
707
708
980
1561
1395
359
708
738
980
1394
1466
387
661
388
27
1952
69
1317
241
536
653
1258
1905
512
770
803
432
142
867
1510
709
869
245
1419
1704
1219
710
281
585
531
24
786
711
28
530
170
1109
1295
997
809
720
1031
1421
1994
712
579
731
1358
1166
427
713
31
751
1585
78
11
953
445
258
1918
541
1889
987
812
318
623
649
1967
714
559
325
654
1127
1110
715
454
890
629
913
1459
716
334
576
991
455
655
945
190
372
213
759
1877
912
842
723
1180
347
1814
303
328
376
563
767
627
207
492
101
834
209
446
857
807
966
540
1921
1683
356
907
15
893
33
720
717
434
72
215
557
18
718
474
695
708
1992
273
922
42
437
1291
878
1834
719
709
245
669
1399
269
47
904
78
1232
168
118
720
337
809
1402
302
800
721
862
110
1937
1691
450
509
335
133
234
1196
1020
985
974
943
1193
592
1963
69
482
204
1335
441
155
909
255
353
1819
1828
1802
722
576
855
127
1160
991
532
673
830
502
1329
1078
723
231
218
751
489
804
724
854
938
906
1225
1450
346
989
650
1179
1297
701
725
26
60
1360
66
1362
261
417
916
318
1440
550
38
600
256
675
772
99
726
456
752
726
918
1141
727
928
205
156
1850
1071
728
423
165
809
812
915
196
83
53
331
126
416
729
620
347
1718
1240
1763
417
223
916
1433
1821
840
510
891
228
1040
1754
1021
782
648
221
658
1713
1540
919
936
300
43
1288
1826
506
517
968
208
22
1015
730
113
564
259
228
985
731
142
481
696
287
1551
732
202
401
1715
435
1393
733
646
104
1185
1292
1325
734
527
295
795
1060
652
724
854
347
351
1227
1430
735
100
506
721
208
1840
736
462
7
1882
87
1847
292
162
348
1810
704
612
737
861
434
456
1690
1013
752
15
62
918
770
1481
738
973
665
1466
1569
1675
545
55
14
1654
32
1103
965
258
661
45
1317
1918
715
454
316
868
646
1408
739
102
421
1694
619
1237
740
459
599
1624
341
1559
741
645
339
1556
1290
1705
168
315
984
1480
1960
348
855
914
398
1160
1817
1678
742
303
702
690
627
563
980
665
738
1395
1456
1948
743
515
618
143
1037
590
744
597
783
1165
1197
139
745
558
380
1027
317
426
746
539
247
1830
1853
413
71
469
353
1828
712
158
747
922
908
640
1834
1291
748
641
130
307
1279
1724
749
309
27
747
1379
194
799
994
967
1674
1987
1574
689
643
9
149
25
1368
258
868
122
788
245
541
750
333
236
44
74
667
751
532
813
86
1206
502
852
168
984
1057
1463
1670
752
15
385
88
630
1455
123
276
16
738
1843
247
76
193
547
922
1105
164
753
414
338
1043
836
856
754
516
774
576
1590
316
950
698
998
1650
1996
1885
755
46
717
1252
117
1088
756
822
884
1499
1617
1538
757
799
307
970
1574
1674
39
664
701
1863
1277
102
758
555
830
841
1121
1942
399
325
263
182
556
806
759
43
943
628
585
1000
760
47
17
941
118
186
375
391
627
116
329
765
761
612
717
117
1224
757
762
316
305
1544
868
886
763
934
352
1033
1860
1361
225
884
756
1026
1488
476
764
619
41
1506
1239
715
583
725
605
443
1362
1174
524
995
973
1024
1991
1051
869
570
116
1517
237
1704
765
446
286
967
898
1048
766
392
697
1990
794
403
767
764
41
270
1500
1787
389
272
505
635
1014
791
768
421
377
1515
844
1698
769
331
339
1290
782
1898
770
803
907
33
1582
1398
637
827
182
1567
388
1268
771
902
637
1267
1783
393
772
136
418
133
271
1247
773
304
119
334
315
1257
774
768
377
1541
1508
1590
440
191
301
1220
997
889
775
116
869
503
1503
326
232
248
808
762
1592
493
871
291
958
97
1906
1708
384
406
817
989
1530
779
776
39
567
933
102
1863
402
948
19
528
1535
810
327
326
159
1770
320
664
777
780
640
1876
1529
114
778
498
49
1310
990
1971
779
857
575
1054
1683
995
1
877
785
73
1545
8
408
690
987
428
1967
822
780
734
640
1524
795
1146
406
614
817
1520
1606
819
911
86
54
1976
1695
1811
467
802
935
1642
1202
937
153
750
599
644
1200
309
490
32
438
987
880
971
948
375
19
1522
48
1881
558
669
175
426
532
1124
286
285
624
898
1244
606
756
822
798
19
1573
1488
781
305
890
831
629
1544
782
648
494
849
1760
1442
783
774
377
1737
1515
1957
784
923
155
853
1836
1311
90
667
937
484
1865
190
781
305
762
61
1497
1539
785
681
877
1527
1256
567
786
427
924
339
974
1041
331
348
59
1898
914
673
787
933
2
1293
1859
1759
140
471
293
752
1133
282
245
210
749
1150
1382
518
731
142
663
1166
96
1446
319
983
918
36
748
651
984
311
52
47
125
1960
788
858
162
704
1835
93
789
340
897
1322
688
888
896
339
741
1017
1462
1762
24
149
221
862
1131
63
593
863
523
371
490
1191
740
459
987
634
428
1461
790
480
271
885
1079
1842
221
980
707
1370
1394
469
294
361
895
1649
1761
616
791
121
262
1126
766
1803
463
77
575
169
1157
929
792
524
159
986
1935
1024
793
161
696
1861
322
1630
794
182
637
1783
1511
603
795
120
265
15
242
1776
665
789
973
1456
888
1322
796
330
277
188
1058
1204
455
69
448
522
902
916
797
106
278
1022
1616
1161
798
74
822
1538
161
1742
799
994
307
1489
1986
1475
316
425
968
886
1925
646
971
373
930
1928
278
1929
800
110
923
1238
224
1315
801
592
856
391
859
0
4
201
440
865
889
14
802
696
141
937
661
1202
180
95
917
192
1273
384
803
733
907
1510
789
1893
452
746
328
1667
413
909
351
718
996
418
273
708
387
751
713
1818
1404
784
804
390
513
983
1658
204
805
683
696
322
1357
1012
806
953
955
1030
1889
1880
130
556
841
390
650
262
774
768
516
1485
1698
1515
807
513
575
1683
1035
1135
808
282
248
1518
597
1347
809
654
272
1994
119
302
810
263
186
1748
182
817
88
796
843
1692
1204
188
811
951
200
1298
1886
1007
812
257
690
1967
3
504
643
845
99
25
207
1284
813
501
428
1874
1673
1206
814
760
982
7
941
999
815
591
300
1213
1187
1085
699
411
102
619
666
1384
310
747
437
729
1291
640
11
21
115
1158
235
28
816
535
204
1916
1082
697
817
896
614
1530
1740
1017
818
860
107
361
1688
423
392
695
973
403
1934
794
547
568
999
1973
1999
1105
448
670
621
1849
1241
902
819
98
486
754
205
1306
820
214
834
251
458
1644
821
574
713
587
11
973
622
543
369
945
749
1242
518
228
654
1229
1304
1040
278
72
106
1572
215
582
822
227
884
1488
479
59
823
135
771
642
268
543
223
691
589
1821
1182
472
981
546
949
671
1171
1954
824
246
704
1641
520
897
825
551
827
843
1988
1933
216
240
88
599
214
462
826
740
599
1726
1461
6
827
631
241
1734
1258
1988
829
514
187
1137
1350
1631
161
805
356
1630
720
322
323
967
548
196
1111
659
828
883
127
700
1730
51
793
161
356
1373
1627
1566
829
514
760
999
1036
1626
830
726
520
1329
726
67
49
312
908
368
1813
121
831
525
874
1758
1056
1671
176
341
595
816
1194
375
832
678
299
1899
1799
689
876
526
655
83
1305
1716
833
369
96
1344
185
231
834
819
825
1995
1933
425
185
581
416
1313
839
394
835
824
704
230
1621
1784
836
935
467
415
1532
1806
837
448
815
1272
1085
1743
820
214
69
743
291
1612
838
497
384
1941
989
286
839
374
450
553
764
1098
495
701
349
124
1356
984
840
658
68
198
306
64
841
895
294
650
1562
1125
341
950
998
1838
1486
691
208
499
275
680
1774
448
842
189
9
955
406
347
843
509
603
1680
290
234
844
14
545
1072
1457
1345
845
919
794
1284
603
43
846
217
230
1839
464
1717
847
853
274
1338
1093
1100
513
843
390
1586
792
1035
848
926
10
1274
333
1042
849
426
233
835
855
1801
184
692
15
630
893
392
357
735
558
317
1124
721
597
274
488
1878
969
1197
511
756
993
345
1980
1026
705
873
776
1919
933
1390
850
920
832
950
689
98
702
452
328
627
1583
1387
416
990
903
1090
1789
839
851
722
904
1216
1076
325
852
168
359
1261
1827
1480
831
525
417
550
840
1634
853
955
754
1093
316
1030
428
956
501
1599
1002
858
757
799
967
111
1475
1489
738
973
983
387
1959
1456
854
407
660
1225
281
1227
883
946
563
51
1132
1730
855
914
17
1264
1156
1464
647
787
977
803
1759
1293
393
603
843
787
1653
796
22
689
675
197
1346
58
856
156
57
1998
226
859
857
807
575
1526
1591
1414
858
175
67
1835
593
429
859
307
92
552
1184
876
381
642
369
366
945
776
48
461
320
285
1946
120
860
833
107
1607
481
1010
419
173
29
1189
71
842
861
252
434
1454
1119
376
862
172
110
1422
367
21
283
88
843
1170
1595
599
863
56
394
693
130
490
864
739
421
296
1460
1169
86
51
54
1531
475
180
865
205
621
304
884
156
866
144
830
1121
67
1707
768
421
516
1590
1038
1508
867
476
604
1246
459
1700
867
476
841
736
953
1699
25
433
984
1181
352
65
868
40
263
817
814
1372
0
962
413
1923
832
5
869
570
245
1399
1150
1503
741
645
562
440
1011
1462
870
901
636
768
1780
850
866
144
53
40
331
1697
871
291
784
1016
1311
1519
29
885
437
778
729
71
872
137
146
338
1891
1894
873
567
32
1390
437
933
976
251
363
81
733
1940
648
493
221
1442
862
1294
874
242
342
50
514
911
875
732
401
227
1447
723
876
526
557
336
1059
1637
846
217
666
461
1323
1656
877
729
347
8
1439
1256
415
674
897
719
753
837
122
298
389
1392
483
245
878
322
397
30
327
373
879
537
472
495
1820
135
882
553
520
1342
1236
1728
748
641
288
961
608
1473
365
19
538
1214
432
735
880
826
599
248
1624
299
881
656
798
1981
1309
152
882
553
508
1099
1118
1723
340
792
973
888
1024
688
883
946
127
1629
501
1677
884
472
676
476
944
861
369
314
48
231
120
749
404
323
94
1064
196
815
372
241
827
513
1625
759
885
310
908
1334
640
729
886
806
853
1100
1030
1746
887
783
377
1136
1541
1165
906
636
377
404
768
1796
888
924
341
1194
1838
339
614
174
896
1606
1762
1230
64
199
697
353
1381
145
798
74
625
256
1245
1573
837
448
927
1331
1849
1643
132
991
521
781
1046
264
889
985
515
590
820
551
886
806
504
558
1009
1736
928
289
710
1071
531
1850
685
186
810
1001
1594
1359
890
444
892
739
895
1955
891
90
145
1175
190
1754
892
187
20
1128
1137
1280
672
847
886
1112
1100
1338
893
58
721
519
450
1153
891
90
228
1441
484
1750
157
458
534
241
1081
314
566
684
269
1793
833
1142
552
436
557
294
1123
1117
894
831
874
775
1634
1032
787
933
977
1679
1943
1548
494
804
648
1540
204
983
895
679
361
1562
554
179
896
339
174
1740
687
1556
729
620
254
1354
272
1439
482
598
529
763
1065
962
487
610
962
62
1911
968
533
797
152
1786
1161
1080
655
413
32
146
1285
1305
564
887
744
467
1165
1136
650
108
662
636
257
1297
897
159
327
930
1523
986
246
25
114
897
232
520
898
638
468
1888
482
830
213
785
84
734
567
457
499
496
275
1651
1275
993
899
686
659
527
1363
492
795
120
272
656
57
1568
900
239
233
855
385
1844
539
371
235
665
1262
1087
537
12
727
135
46
1084
901
49
636
1706
229
1310
927
621
150
29
304
1849
657
786
148
1250
1041
1312
902
794
637
1512
1567
1797
835
824
114
1168
897
1641
632
849
406
779
1801
1259
98
533
152
1306
1766
205
767
764
941
710
1870
1506
84
82
493
872
978
177
903
260
990
1668
150
1077
904
634
17
118
1264
1076
978
528
347
378
4
1944
85
560
367
598
881
178
694
566
269
899
1756
1376
905
262
92
575
552
1126
264
504
635
626
1266
558
906
636
592
0
195
1738
902
794
643
393
1284
1783
907
706
805
720
1391
789
299
318
678
1636
1351
623
908
194
823
1813
543
292
849
426
406
1785
166
1660
909
255
740
6
536
1426
791
121
333
74
676
1563
910
179
225
1983
383
1982
598
942
703
1065
399
1198
836
935
652
1336
1223
1642
644
835
68
374
154
1289
481
288
138
1366
1858
961
148
582
7
454
20
298
3
292
348
673
1453
12
911
86
35
956
1938
1531
541
370
43
585
110
1094
312
823
908
1633
1800
642
912
842
194
1910
112
1411
913
659
228
1304
745
1961
914
73
377
508
160
1817
914
73
398
1464
805
1816
915
713
387
946
1585
587
326
909
353
320
1426
663
472
927
537
1722
1084
944
916
589
223
1440
1619
41
917
365
270
1273
735
539
407
921
347
1227
703
821
34
590
481
382
1073
90
918
188
906
396
404
882
919
936
182
603
1864
1443
359
401
168
1670
348
725
255
71
353
1426
1471
536
582
224
181
377
176
1172
696
247
746
909
1470
1380
126
625
470
727
591
256
920
999
678
689
1973
105
921
35
639
821
1251
1977
922
42
908
1472
108
1418
162
67
858
1554
1684
324
923
443
155
1542
894
68
229
668
130
211
860
486
924
998
341
1739
1650
974
317
230
846
491
1656
647
735
100
669
1124
60
1451
925
280
463
785
588
436
790
480
381
1263
845
1560
276
563
16
1482
1364
579
900
239
174
1230
947
1777
543
442
314
749
901
1101
926
522
688
333
499
2
736
462
863
1191
693
1452
512
379
67
181
151
1034
927
621
448
1743
1610
1781
928
289
205
1436
323
1747
285
571
350
1244
106
604
929
346
962
620
917
1260
247
332
539
1470
100
521
930
147
529
278
236
332
931
33
218
534
363
818
302
635
268
864
584
626
932
447
694
561
899
952
288
395
138
1808
276
608
933
506
2
1548
1149
1327
934
302
352
1498
233
864
935
793
696
1202
1566
1223
581
114
990
839
1234
1168
776
39
701
984
1490
1521
936
354
182
1826
716
1288
937
655
667
1543
1235
146
938
660
337
545
1316
1225
464
694
266
300
561
931
939
8
657
184
23
1063
940
731
523
183
696
250
941
344
764
1787
695
473
942
30
761
1092
77
399
368
491
169
430
349
742
65
170
347
356
378
147
979
428
813
613
1599
1945
943
541
58
1153
1094
585
944
777
640
35
1524
288
945
190
966
131
407
1410
946
488
597
139
1663
1107
947
578
200
1383
1215
994
806
953
965
1009
1918
1588
948
375
401
810
765
1535
949
736
7
1171
1452
380
284
435
986
1226
1887
601
535
970
848
697
709
1082
950
698
200
691
1383
1486
951
176
200
1596
375
683
435
52
986
1883
1966
875
952
898
468
1006
1772
398
953
445
955
1588
980
1405
231
253
368
409
742
489
146
864
137
1710
275
296
954
894
484
202
775
1989
803
733
230
647
487
1582
872
137
810
896
1001
1710
338
881
531
836
152
686
654
913
250
685
1961
1304
955
580
516
316
1167
980
769
331
59
1130
1547
1509
697
299
832
1378
1636
1381
111
880
415
653
837
225
956
508
237
858
1075
1099
957
146
421
1038
296
338
617
840
540
206
64
1233
131
910
993
1164
1982
263
536
954
653
1397
1989
1083
958
644
291
1519
1289
1025
959
358
682
1388
722
586
527
198
725
652
1360
1060
960
384
632
470
779
1941
961
912
194
292
1814
1337
962
969
610
1765
42
917
589
209
982
41
1956
1182
963
234
485
614
500
439
430
440
610
968
1220
865
630
779
257
221
995
1255
670
204
816
279
1605
1335
964
848
139
442
411
372
965
258
953
1880
1405
1458
438
705
776
365
1665
880
322
80
361
373
730
657
966
91
807
1414
191
395
427
466
582
298
1172
857
526
0
413
1305
1703
1059
967
463
649
265
929
785
968
409
425
1575
746
979
969
117
346
917
1947
1927
969
117
301
42
1089
1926
970
930
971
1931
1576
709
971
373
482
441
763
1576
972
544
222
938
1102
1975
204
971
970
1082
1928
441
653
286
486
1116
967
1302
825
551
819
1639
754
1622
973
450
695
1608
904
553
159
353
524
1565
925
320
974
893
975
1963
519
592
975
721
110
1315
1422
519
35
154
86
1811
1140
92
611
763
210
1307
451
1221
976
251
300
1069
529
1712
960
384
838
942
1645
1909
758
555
206
988
444
1491
977
483
933
1759
963
954
978
528
646
354
1023
1791
979
428
237
1138
858
1874
461
111
320
1687
653
924
117
101
346
1926
1095
238
980
665
269
900
1326
1466
641
183
395
608
799
1279
663
988
449
879
533
1320
230
65
171
464
356
487
18
661
27
1003
1396
45
501
324
532
1206
1078
1002
981
546
8
1063
335
1620
890
444
155
913
312
1749
209
195
982
1912
148
449
783
774
274
1197
576
1541
982
17
109
637
1281
941
983
839
973
1675
553
748
984
311
315
1463
1108
1553
913
659
250
1896
527
1815
257
966
57
410
131
540
985
974
975
820
1936
1424
367
890
2
249
9
739
412
781
506
1149
1015
831
986
952
52
1887
1006
829
987
812
690
1528
1597
1406
988
554
604
370
1120
533
989
405
176
701
816
761
102
313
396
1237
801
210
778
498
313
210
643
1525
990
284
588
1234
601
150
678
547
999
1832
1609
1351
215
20
85
1070
178
460
972
544
236
1269
216
1930
991
54
911
244
1531
1330
921
35
477
509
956
1833
992
359
923
1389
725
1979
992
359
25
1228
65
1978
993
6
756
1664
19
101
6
798
881
686
1727
19
910
179
993
1904
345
1804
491
225
910
263
1804
972
217
171
1
1323
702
464
58
293
387
750
784
132
994
97
307
1574
728
1987
994
97
967
1475
265
1986
827
631
551
1622
400
1625
954
894
653
1905
1302
1892
995
766
697
1051
1505
1991
995
766
973
1502
403
1990
695
832
474
1417
950
1378
996
906
850
1162
98
396
997
809
272
1014
1593
1402
420
825
834
189
1639
843
998
75
698
1486
258
1997
998
75
427
974
562
1996
193
57
856
1145
1682
410
999
801
568
1609
391
240
2000


==> figures/ricci2d/triangulation-crossing-number/data/meta-example-2000-123.dat <==
147 848 848 289 289 289 289 710 710 710 162 162 788 788 59 693 693 381 381 369 369 369 369 48 48 48 604 554 449 449 449 569 269 980 980 980 707 707 209 209 589 916 916 158 158 72 72 106 106 152 482 482 529 529 147 147 
10 10 926 926 522 2 585 585 281 67 67 858 858 129 129 129 540 540 642 642 622 543 314 314 461 320 320 320 320 897 665 665 665 665 738 708 708 195 195 982 982 982 197 197 434 434 717 717 755 755 755 598 598 703 703 10 
147 10 688 680 166 367 890 444 123 276 563 640 295 306 545 55 886 806 953 445 810 263 321 714 559 552 436 430 440 191 475 226 61 192 368 491 225 884 472 927 621 139 816 535 970 930 
848 926 522 2 412 781 305 715 454 155 16 944 777 780 734 527 198 60 844 14 352 264 504 965 258 868 40 265 400 160 145 557 487 610 301 478 207 492 200 169 131 910 179 511 756 822 227 629 233 879 537 12 150 865 205 964 
299 308 740 459 408 548 925 280 79 575 807 91 874 484 178 190 372 105 637 636 906 920 832 
159 326 909 255 71 718 351 450 973 792 826 599 565 94 548 503 257 193 568 801 906 996 
159 353 697 
326 353 697 
909 353 697 
255 353 697 
71 353 697 
718 695 697 
351 695 697 
450 695 697 
973 695 697 
792 524 697 
826 740 199 
599 740 199 
565 459 987 
94 459 987 
503 690 987 
257 690 987 
193 812 987 
568 547 318 
801 999 678 
996 850 832 
159 353 697 199 
326 826 740 
909 740 
255 740 
71 740 
718 695 697 199 
351 695 697 199 
450 695 697 199 
973 695 697 199 
792 524 697 199 
826 740 
599 740 
565 599 740 
94 459 740 
503 690 987 
257 690 987 
193 812 987 
568 193 812 987 
801 999 678 299 
996 850 832 299 
159 326 826 
326 826 
909 
255 
71 
718 695 697 199 
351 695 697 199 
450 695 697 199 
973 695 697 199 
792 159 326 826 
826 
599 
565 599 
94 459 
503 548 459 
257 690 987 
193 812 987 
568 193 812 987 
801 856 193 812 987 
996 850 832 299 987 
159 326 826 740 
326 826 740 
909 740 
255 740 
71 740 
718 695 697 199 740 
351 695 697 199 740 
450 695 697 199 740 
973 695 697 199 740 
792 159 326 826 740 
826 740 
599 
565 
94 
503 548 
257 503 548 
193 812 987 
568 193 812 987 
801 856 193 812 987 
996 850 832 299 987 
159 326 826 740 459 
326 826 740 459 
909 740 459 
255 740 459 
71 740 459 
718 695 697 299 987 
351 695 697 299 987 
450 695 697 299 987 
973 695 697 299 987 
792 524 697 299 987 
826 740 459 
599 459 
565 459 
94 459 
503 548 
257 690 
193 257 690 
568 193 257 690 
801 856 57 257 690 
996 850 832 299 987 
159 326 826 740 459 
326 826 740 459 
909 740 459 
255 740 459 
71 740 459 
718 695 697 299 987 690 
351 695 697 299 987 690 
450 695 697 299 987 690 
973 695 697 299 987 690 
792 524 697 299 987 690 
826 740 459 
599 459 
565 94 
94 
503 
257 503 
193 257 503 
568 193 257 503 
801 856 57 257 503 
996 850 832 299 987 690 
159 326 826 740 459 548 
326 826 740 459 548 
909 740 459 548 
255 740 459 548 
71 740 459 548 
718 695 697 299 987 690 548 
351 695 697 299 987 690 548 
450 695 697 299 987 690 548 
973 695 697 299 987 690 548 
792 524 697 299 987 690 548 
826 740 459 548 
599 459 548 
565 94 548 
94 548 
503 
257 503 
193 257 503 
568 193 257 503 
801 856 57 257 503 
996 850 832 299 987 690 548 
159 326 826 740 459 548 925 
326 826 740 459 548 925 
909 740 459 548 925 
255 740 459 548 925 
71 740 459 548 925 
718 695 697 299 987 690 503 
351 695 697 299 987 690 503 
450 695 697 299 987 690 503 
973 695 697 299 987 690 503 
792 524 697 299 987 690 503 
826 740 459 548 925 
599 459 548 925 
565 94 548 925 
94 548 925 
503 
257 503 
193 257 503 
568 193 257 503 
801 856 57 257 503 
996 850 832 299 987 690 503 
159 326 826 740 987 690 503 
326 826 740 987 690 503 
909 740 987 690 503 
255 740 987 690 503 
71 740 987 690 503 
718 695 697 299 987 690 503 
351 695 697 299 987 690 503 
450 695 697 299 987 690 503 
973 695 697 299 987 690 503 
792 524 697 299 987 690 503 
826 740 987 690 503 
599 459 548 503 
565 94 548 503 
94 548 503 
503 
257 779 
193 257 779 
568 193 257 779 
801 856 57 257 779 
996 906 592 156 57 257 779 
159 326 826 740 987 690 503 79 
326 826 740 987 690 503 79 
909 740 987 690 503 79 
255 740 987 690 503 79 
71 740 987 690 503 79 
718 695 697 299 987 690 503 79 
351 695 697 299 987 690 503 79 
450 695 697 299 987 690 503 79 
973 665 980 221 493 133 843 c
792 524 697 299 987 690 503 79 
826 740 987 690 503 79 
599 459 548 503 79 
565 94 548 503 79 
94 548 503 79 
503 79 
257 857 
193 257 857 
568 193 257 857 
801 856 57 966 807 
996 906 592 105 945 966 807 
159 897 665 980 221 648 494 807 c
326 826 740 987 812 257 857 
909 740 987 812 257 857 
255 740 987 812 257 857 
71 740 987 812 257 857 
718 996 906 592 105 945 966 
351 996 906 592 105 945 966 
450 973 665 980 221 648 494 807 c
973 665 980 221 648 494 807 c
792 897 665 980 221 648 494 807 c
826 740 987 812 257 857 
599 740 987 812 257 857 
565 459 987 812 257 857 
94 548 690 257 857 
503 257 857 
257 857 
193 257 857 
568 193 257 857 
801 856 57 966 
996 906 592 105 945 966 
159 897 665 980 221 874 c
326 826 740 987 812 257 966 
909 740 987 812 257 966 
255 740 987 812 257 966 
71 740 987 812 257 966 
718 996 906 592 105 945 966 
351 996 906 592 105 945 966 
450 973 665 980 221 874 c
973 665 980 221 874 c
792 897 665 980 221 874 c
826 740 987 812 257 966 
599 740 987 812 257 966 
565 459 987 812 257 966 
94 548 690 257 966 
503 257 966 
257 966 
193 257 966 
568 193 257 966 
801 856 57 966 
996 906 592 105 945 966 
159 897 665 980 221 c
326 327 897 665 980 221 c
909 740 987 812 257 966 
255 740 987 812 257 966 
71 740 987 812 257 966 
718 695 973 665 980 221 c
351 695 973 665 980 221 c
450 973 665 980 221 c
973 665 980 221 c
792 897 665 980 221 c
826 740 987 812 257 966 
599 740 987 812 257 966 
565 459 987 812 257 966 
94 548 690 257 966 
503 257 966 
257 966 
193 257 966 
568 193 257 966 
801 856 57 966 
996 906 592 105 945 966 
159 897 665 980 221 874 c
326 826 740 987 812 257 966 
909 740 987 812 257 966 
255 740 987 812 257 966 
71 740 987 812 257 966 
718 996 906 592 105 945 966 
351 996 906 592 105 945 966 
450 973 665 980 221 874 c
973 665 980 221 874 c
792 897 665 980 221 874 c
826 740 987 812 257 966 
599 740 987 812 257 966 
565 459 987 812 257 966 
94 548 690 257 966 
503 257 966 
257 966 
193 257 966 
568 193 257 966 
801 856 57 966 
996 906 592 105 945 966 
159 897 665 980 221 874 966 c
326 826 740 987 812 257 966 
909 740 987 812 257 966 
255 740 987 812 257 966 
71 740 987 812 257 966 
718 996 906 592 105 945 190 
351 996 906 592 105 945 190 
450 996 906 592 105 945 190 
973 665 980 221 874 966 c
792 897 665 980 221 874 966 c
826 740 987 812 257 966 
599 740 987 812 257 966 
565 459 987 812 257 966 
94 548 690 257 966 
503 257 966 
257 966 
193 257 966 
568 193 257 966 
801 856 57 966 
996 906 592 105 945 190 
159 897 665 980 221 874 966 c
326 826 740 987 812 257 966 
909 740 987 812 257 966 
255 740 987 812 257 966 
71 740 987 812 257 966 
718 996 906 592 105 945 
351 996 906 592 105 945 
450 996 906 592 105 945 
973 665 980 221 874 966 c
792 897 665 980 221 874 966 c
826 740 987 812 257 966 
599 740 987 812 257 966 
565 459 987 812 257 966 
94 548 690 257 966 
503 257 966 
257 966 
193 57 945 
568 193 57 945 
801 856 57 945 
996 906 592 105 945 
159 792 973 450 996 906 592 105 
326 353 697 832 850 906 592 105 
909 740 987 812 193 57 945 
255 740 987 812 193 57 945 
71 740 987 812 193 57 945 
718 996 906 592 105 
351 996 906 592 105 
450 996 906 592 105 
973 450 996 906 592 105 
792 973 450 996 906 592 105 
826 740 987 812 193 57 945 
599 740 987 812 193 57 945 
565 459 987 812 193 57 945 
94 548 690 257 57 945 
503 257 57 945 
257 57 945 
193 57 945 
568 856 156 105 
801 592 105 
996 906 592 105 
159 792 973 450 996 906 592 
326 353 697 832 850 906 592 
909 740 987 812 193 856 156 
255 740 987 812 193 856 156 
71 740 987 812 193 856 156 
718 996 906 592 
351 996 906 592 
450 996 906 592 
973 450 996 906 592 
792 973 450 996 906 592 
826 740 987 812 193 856 156 
599 740 987 812 193 856 156 
565 459 987 812 193 856 156 
94 548 690 257 57 156 
503 257 57 156 
257 57 156 
193 856 156 
568 856 156 
801 592 
996 906 592 
159 792 973 450 996 906 592 
326 353 697 832 850 906 592 
909 740 987 812 193 856 592 
255 740 987 812 193 856 592 
71 740 987 812 193 856 592 
718 996 906 592 
351 996 906 592 
450 996 906 592 
973 450 996 906 592 
792 973 450 996 906 592 
826 740 987 812 193 856 592 
599 740 987 812 193 856 592 
565 459 987 812 193 856 592 
94 459 987 812 193 856 592 
503 257 193 856 592 
257 193 856 592 
193 856 592 
568 801 592 
801 592 
996 906 592 
159 792 973 450 996 906 
326 353 697 832 850 906 
909 353 697 832 850 906 
255 353 697 832 850 906 
71 353 697 832 850 906 
718 996 906 
351 996 906 
450 996 906 
973 450 996 906 
792 973 450 996 906 
826 326 353 697 832 850 906 
599 740 469 697 832 850 906 
565 459 987 299 832 850 906 
94 459 987 299 832 850 906 
503 257 193 856 592 
257 193 856 592 
193 856 592 
568 999 906 
801 906 
996 906 
159 792 973 450 996 
326 353 697 832 850 
909 353 697 832 850 
255 353 697 832 850 
71 353 697 832 850 
718 996 
351 996 
450 996 
973 450 996 
792 973 450 996 
826 326 353 697 832 850 
599 740 469 697 832 850 
565 459 987 299 832 850 
94 459 987 299 832 850 
503 257 193 547 999 
257 193 547 999 
193 547 999 
568 999 
801 
996 
159 353 697 832 
326 353 697 832 
909 353 697 832 
255 353 697 832 
71 353 697 832 
718 474 850 
351 996 850 
450 996 850 
973 695 832 
792 973 695 832 
826 326 353 697 832 
599 740 469 697 832 
565 459 987 299 832 
94 459 987 299 832 
503 690 987 299 832 
257 812 318 678 
193 547 678 
568 999 
801 999 
996 850 
159 353 697 
326 353 697 
909 353 697 
255 353 697 
71 353 697 
718 695 
351 695 
450 695 
973 695 
792 973 695 
826 326 353 697 
599 740 469 697 
565 459 987 299 
94 459 987 299 
503 690 987 299 
257 690 987 299 
193 547 678 
568 547 678 
801 999 678 
996 850 

